Friction-Adaptive Stochastic Nonlinear Model Predictive Control for Autonomous Vehicles

This paper addresses the trajectory-tracking problem under uncertain road-surface conditions for autonomous vehicles. We propose a stochastic nonlinear model predictive controller (SNMPC) that learns a tire--road friction model online using standard automotive-grade sensors. Learning the entire tire--road friction model in real time requires driving in the nonlinear, potentially unstable regime of the vehicle dynamics, using a prediction model that may not have fully converged. To handle this, we formulate the tire-friction model learning in a Bayesian framework, and propose two estimators that learn different aspects of the tire--road friction. The estimators output the estimate of the tire-friction model as well as the uncertainty of the estimate, which expresses the confidence in the model for different driving regimes. The SNMPC exploits the uncertainty estimate in its prediction model to take proper action when the uncertainty is large. We validate the approach in an extensive Monte-Carlo study using real vehicle parameters and in CarSim. The results when comparing to various MPC approaches indicate a substantial reduction in constraint violations, as well as a reduction in closed-loop cost. We also demonstrate the real-time feasibility in automotive-grade processors using a dSPACE MicroAutoBox-II rapid prototyping unit, showing a worst-case computation time of roughly 40ms.

==> SMPCWithGPLearningJournal copy 2/figs/MCResults.txt <==
median cost: 2.687672034      2.738490241      4.368333446      234901.1953      1.681030387      2.180399923      2.104624766
mean cost: 2.715527444       2.83336858      4.391116869      224933.4996      1.681555458       2.18672448         556.4944
std cost: 0.13452942     0.447107708     0.106485285      48879.3865     0.011800401    0.0809766477      6345.20206
max cost: 3.098197014      5.900558079      5.050653257      414657.6741      1.708613937      2.867909298      72626.26852
min cost: 2.42529109      2.27790191      4.22393811      40484.5369      1.65223519      2.08909769      2.03892793
mean score: 0.0017620456   0.0062540603    0.076724946      6103.0033              0              0      22.696714
std score: 0.00757246    0.01278146      0.016107      863.4818             0             0      259.7758
max score: 0.054640481    0.067656485     0.11060225       8837.568              0              0      2973.2696
min score: 0              0    0.032534209      1833.9554              0              0              0
fail num: 0  0  0  0  0  0  0


==> figs/MCResults.txt <==
median cost: 2.687672034      2.738490241      4.368333446      234901.1953      1.681030387      2.180399923      2.104624766
mean cost: 2.715527444       2.83336858      4.391116869      224933.4996      1.681555458       2.18672448         556.4944
std cost: 0.13452942     0.447107708     0.106485285      48879.3865     0.011800401    0.0809766477      6345.20206
max cost: 3.098197014      5.900558079      5.050653257      414657.6741      1.708613937      2.867909298      72626.26852
min cost: 2.42529109      2.27790191      4.22393811      40484.5369      1.65223519      2.08909769      2.03892793
mean score: 0.0017620456   0.0062540603    0.076724946      6103.0033              0              0      22.696714
std score: 0.00757246    0.01278146      0.016107      863.4818             0             0      259.7758
max score: 0.054640481    0.067656485     0.11060225       8837.568              0              0      2973.2696
min score: 0              0    0.032534209      1833.9554              0              0              0
fail num: 0  0  0  0  0  0  0

